On the real-rootedness of Ehrhart $h^*$-polynomials of $(132,213)$-avoiding permutahedra

Let $P_d$ be the convex hull of the permutations of $\{1,\ldots,d\}$ that avoid the patterns $132$ and $213$, and let $H_d(t)$ be its Ehrhart $h^*$-polynomial. We prove that all zeros of $H_d(t)$ are real and negative for $3\le d\le1000$ and for every $d\ge2^{62}$; for $d\le2$ the polynomial is constant. Expanding $H_d(t)$ in refined Eulerian polynomials does not suffice, since a coordinate is already negative at $d=7$. Let $A_{d,i}(t)$ enumerate all permutations of $\{1,\ldots,d\}$ with first entry $i$ by number of descents. For $c\ge0$, we prove that every nonnegative linear combination of $A_{d,1},\ldots,A_{d,d}$ and the adjacent differences $A_{d,r+1}-cA_{d,r}$, $2\le r\le d-2$, is real-rooted for all $d\ge4$ simultaneously if and only if $c\le2-\sqrt3$. This reduces real-rootedness to the positivity of explicit weighted tails of the coordinates. An exact certificate checks these inequalities for $d\le1000$, and coefficient estimates based on Darroch's theorem on the mode of a sum of Bernoulli variables prove them for $d\ge2^{62}$; the range $1001\le d<2^{62}$ remains open. Along the way we identify $P_d$, up to lattice equivalence, with twice a chain-poset permutahedron and with the Newton polytope of a discriminant, which transfers the known cube structure and volume of these models to $P_d$. We also show that the coefficient of $t^{d-1}$ in $H_d(t)$ counts strong tournament score sequences for $d\ge3$, confirming a conjecture of Rehberg in this range.

==> README.txt <==
On the real-rootedness of Ehrhart h*-polynomials of (132,213)-avoiding permutahedra
Pedro M. M. de Castro

Compile main.tex with pdfLaTeX twice. The figures are supplied as vector PDFs. All mathematical text and references are in main.tex.

Exact data for 1 <= d <= 1000:
https://github.com/tashimir/ehrhart-132-213-polytopes/releases/tag/v1.0.0
Algorithm 1 in the article reconstructs the data and checks the weighted-tail inequalities.

